Gas phase metallicity determinations in nearby AGNs with SDSS-IV MaNGA: evidence of metal poor accretion

We derive the metallicity (traced by the O/H abundance) of the Narrow Line Region ( NLR) of 108 Seyfert galaxies as well as radial metallicity gradients along their galaxy disks and of these of a matched control sample of no active galaxies. In view of that, observational data from the SDSS-IV MaNGA survey and strong emission-line calibrations taken from the literature were considered. The metallicity obtained for the NLRs %each Active Galactic Nucleus (AGN) was compared to the value derived from the extrapolation of the radial oxygen abundance gradient, obtained from \ion{H}{ii} region estimates along the galaxy disk, to the central part of the host galaxies. We find that, for most of the objects ($\sim 80\,\%$), the NLR metallicity is lower than the extrapolated value, with the average difference ($<D>$) between these estimates ranging from 0.16 to 0.30 dex. We suggest that $<D>$ is due to the accretion of metal-poor gas to the AGN that feeds the nuclear supermassive black hole (SMBH), which is drawn from a reservoir molecular and/or neutral hydrogen around the SMBH. Additionally, we look for correlations between $D$ and the electron density ($N_{\rm e}$), [\ion{O}{iii}]$\lambda$5007 and H$\alpha$ luminosities, extinction coefficient ($A_{V})$ of the NLRs, as well as the stellar mass ($M_{*}$) of the host galaxies. Evidences of an inverse correlation between the $D$ and the parameters $N_{\rm e}$, $M_{*}$ and $A_{\rm v}$ were found.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
